Energy-Efficient Deflection-based On-chip Networks: Topology, Routing, Flow Control

As the number of cores scales to tens and hundreds, the energy consumption of routers across various types of on-chip networks in chip muiltiprocessors (CMPs) increases significantly. A major source of this energy consumption comes from the input buffers inside Network-on-Chip (NoC) routers, which are traditionally designed to maximize performance. To mitigate this high energy cost, many works propose bufferless router designs that utilize deflection routing to resolve port contention. While this approach is able to maintain high performance relative to its buffered counterparts at low network traffic, the bufferless router design suffers performance degradation under high network load. In order to maintain high performance and energy efficiency under both low and high network loads, this chapter discusses critical drawbacks of traditional bufferless designs and describes recent research works focusing on two major modifications to improve the overall performance of the traditional bufferless network-on-chip design. The first modification is a minimally-buffered design that introduces limited buffering inside critical parts of the on-chip network in order to reduce the number of deflections. The second modification is a hierarchical bufferless interconnect design that aims to further improve performance by limiting the number of hops each packet needs to travel while in the network. In both approaches, we discuss design tradeoffs and provide evaluation results based on common CMP configurations with various network topologies to show the effectiveness of each proposal.

==> TODO.txt <==
================

1. @Saugata: Please finish the new section I started... I have hints there as to what the new paragraphs should contain. 

Please finish the remaining two (maybe three) paragraphs under the new section:
\section{The Need for Intelligent Memory Controllers to Enhance Memory Scaling}
\label{sec:intmemcont}

--> DONE


2. Under "Ambit like substrates" say that "emerging memory
technologies that fundamentally do not need to move data to access it,
Ambit like operations can provide even higher benefit. Cite the
PINATUBO and DRISA works." You can also use wording and references
from Vivek and I's Processing using Memory chapter in Advances in
Computers. Basically, let's describe works inspired by Ambit that do
Ambit like operations in PCM, SRAM, etc... @Saugata: you can use
something similar to what you have in the JRD paper for this.

--> DONE


3. Please rewrite the conclusion. It has improved but it is far from a strong conclusion. See my comments on it in text...

--> DONE

@Juan: I have started two paragraphs in conclusion and provided some comments. Can you take another cut at the conclusion now? -- READY-FOR-REVIEW

%%% ONUR: This needs a lot more work to be crisp. Key conclusions are not coming out. @Saugata: Can you handle this?
%%% ONUR: This needs a lot more work to be crisp. It isnot comprehensive and it sounds naive. @Saugata: Can you handle this?


4. In ACKNOWLEDGMENTS:
   Add a reference to my MST 2017 talk slides. It is on my talks page.
   Add references to my GW lecture slides and youtube video

--> DONE


5. Add more of our DRAM references
   VAMPIRE, for example
   All other key DRAM works, e.g., CAL and Kevin Chang's works...

--> DONE (as far as I can tell)


6. Make sure we reference our own "adoption" paper appropriately (book chapter). Perhaps in the concluding remarks or somewhere else. 

--> DONE


7. Double check all our PIM references. Let's be very comprehensive
and not miss anything from us or others.

--> DONE


8. Spell check

--> DONE



9. Beautify overall. We will post a version on arxiv...

--> DONE

================




@Juan: Please also carefully get rid of the highlights now. Only use highlights (a different color) for the newparts you change. Hopefully a much stronger conclusion. -- READY-FOR-REVIEW

@Saugata and @Rachata: Please use different color highlights for the parts you change individually. Everyone should have a different color. 


